The divergence of the BFGS and Gauss Newton Methods

We present examples of divergence for the BFGS and Gauss Newton methods. These examples have objective functions with bounded level sets and other properties concerning the examples published recently in this journal, like unit steps and convexity along the search lines. As these other examples, the iterates, function values and gradients in the new examples fit into the general formulation in our previous work {\it On the divergence of line search methods, Comput. Appl. Math. vol.26 no.1 (2007)}, which also presents an example of divergence for Newton's method.

==> supplementaryMaterial.txt <==
%auto-ignore
(*******************************************************************************
This file contains supplementary material for the article "Perfect
examples of divergence: BFGS, Newton and Beyond", by Walter
Mascarenhas.

In order to use it you can simply copy and paste it into the software
Mathematica.

The file is divided in three parts:

1) Auxiliary functions

2) Parameter values: numerical values for the parameters which are refined
   with Mathematica's tools to yield higher precision values.

3) The main function, which calls the other functions and verifies
   the claims made in the article.

When you compare this file with the article, please keep in mind that
Mathematica vectors and matrices indexes start at 1, while the indexes in the
article start at 0. Therefore, the mathematica vector Rho stores the element
rho0 in the article at its position 1, i.e., Rho[[1]] == rho[0]
*******************************************************************************)

(*******************************************************************************
********************************************************************************
        Part I: Auxiliary functions
********************************************************************************
********************************************************************************)
(*******************************************************************************
Turning on assertions, so that we can check our assumptions.
*******************************************************************************)
On[ Assert ];

(*******************************************************************************
buildD creates the matrix D(lambda).
*******************************************************************************)

buildD[av_] :=
Block[ {i, lambda, ret},

  lambda = Power[av,1/36];

  ret = IdentityMatrix[9];

  ret[[4,4]] = lambda;
  ret[[5,5]] = lambda;

  For[i = 6, i <= 9, ++i,
    ret[[i,i]] = Power[lambda,4];
  ];

  Return[ ret ];
];

(*******************************************************************************
buildEquations builds the equations that the free rhos must satisfy so that the
matrix Psi has the given eigenvalues. The equations are built by comparing the
coefficients of t in the polynomials prod(eigen[i] - t) and Det[psi - t * Id[9]]
Due to our choice of the dimensions of the blocks, the value of lambda and the
signs of the rhos, we actually have only 7 equations, because the ones
corresponding to the trace and the determinant (coefficientes of t^0 and t^8)
are automatically satisfied (and an assertion in the function assures that this
is indeed the case)
*******************************************************************************)

buildEquations[eigen_, av_, psi_] :=
Block[{eqs, i, det, diff, pol},
  pol = 1;
  For[i = 1, i <= Length[eigen], ++i,
    pol *= (eigen[[i]] - t);
  ];
  pol = ExpandAll[pol];

  det = Det[psi - t * IdentityMatrix[9]];
  det = ExpandAll[det];
  diff = det - pol;
  eqs = CoefficientList[diff,t];
  eqs = ExpandAll[eqs];

  (* checking that eqs[[1]] is 0 *)
  eqs[[1]] = Simplify[ eqs[[1]] ];
  Assert[ MatchQ[ eqs[[1]], 0 ] ];

  (* checking that eqs[[9]] is 0 *)
  eqs[[9]] = Simplify[ ReplaceAll[eqs[[9]], a->av] ];
  Assert[ MatchQ[eqs[[9]], 0] ];

  (* removing the first and last equations *)
  eqs = Drop[Drop[eqs,1], -1];

  Return[eqs];
];

(*******************************************************************************
buildPhiK creates the matrix PhiK described in the paper.
*******************************************************************************)

buildPhiK[rhok_] :=
Block[ {i, j, ret},
  ret = Table[0, {i, 1, 9}, {j, 1, 9} ];
  For[i = 2, i <= 9, ++i,
    ret[[i, i - 1]] = 1;
  ];
  ret[[1, 9]] = -rhok;
  ret[[2, 9]] =  rhok;
  Return[ ret ];
];

(*******************************************************************************
Psi creates the matrix Psi described in the paper.
*******************************************************************************)

buildPsi[rhos_] :=
Block[{i, ret},
  ret = IdentityMatrix[9];
  For[i = 0, i < 36, ++i,
    ret = Factor[ret . buildPhiK[ rhos[[1 + i]] ] ];
  ];
  Return[ret];
];

(*******************************************************************************
buildRho creates the vector with the first 36 rhos, which are represented by
rho[0], rho[1], rho[2], ... rho[35] and are stored in positions
Rho[[1]], Rho[[2]], ... of the returned vector Rho.
The parameter a equals lambda^72.
*******************************************************************************)

buildRho[a_] :=
Block[{i, prod, ret},
  ret = Table[rho[i], {i,0,35}];

  For[i = 10, i < 18, ++i,
    ret[[1 + i]] = rho[9];
  ];

  For[i = 19, i < 27, ++i,
    ret[[1 + i]] = rho[18];
  ];

  prod = Power[a,2] / (rho[9] * rho[18]);
  For[i = 27, i < 31, ++i,
    ret[[1 + i]] = prod / rho[i - 27];
  ];

  For[i = 31, i < 36, ++i,
    ret[[1 + i]] = -prod / rho[i - 27];
  ];

  Return[ret];
];

(*******************************************************************************
buildS builds the vector s of first 36 normalized steps given the values for
the rhos. The other sks are given by the formula s[36m + k] = Theta(1)^m s[k]

It implements the formula

 s[9 * m + k] =  a^(-m) * Prod[i = 0, m - 1] rho[9*i+k]^2 P(9 * m,k) . e1

 P(0) = Gamma0^{-t} and S(k) = Z^t P(k-1) Phi[k]^(-1)^t

The products a^(-m) Prod[i = 0, m - 1] * rho[9 * i + k] do not depend
on m and are called by prod[[1 + k]] in the function

*******************************************************************************)

buildS[av_, Gamma0_, Rho_, RhoI_, GuessRho_] :=
Block[{count, k, m, e1, ss, P, prods, rho, rhoIndex, rhoV},

  e1 = Table[0,{i,1,9}];
  e1[[1]] = 1;

  ss = {};
  P = Transpose[ Inverse[Gamma0] ];

  rhoV = replaceVars[Rho, av, Rho, RhoI, GuessRho];
  prods = Table[1,{i,1,9}];

  rhoIndex = 0;
  For[m = 1, m <= 4, ++m,
    Block[{},
      For[k = 1, k <= 9, ++k,
        Block[{},
          rho = rhoV[[++rhoIndex]];
          AppendTo[ss, prods[[k]] * P . e1 ];
          P = Transpose[Z] . P . Transpose[ Inverse[ buildPhiK[rho] ] ];
          prods[[k]] *= (rho * rho) / av;
        ];
      ];
    ];
  ];

  Return[-ss];
];

(*******************************************************************************
buildTheta builds the matrix Theta(Lambda)
*******************************************************************************)

buildTheta[lambdaTo36_, Eigv_] :=
Block[{i, tl},
  tl = IdentityMatrix[9];

  tl[[1,1]] = Eigv[[1]];

  For[i = 1, i <= 4, ++i,
    Block[{re,im},
      re = Re[ Eigv[[2 * i]] ];
      im = Im[ Eigv[[2 * i]] ];
      tl[[2 * i    , 2 * i    ]] = re;
      tl[[2 * i    , 2 * i + 1]] = -im;
      tl[[2 * i + 1, 2 * i    ]] = im;
      tl[[2 * i + 1, 2 * i + 1]] = re;
    ];
  ];

  tl = ReplaceAll[tl, a-> lambdaTo36];
  Return[tl];
];

(*******************************************************************************
buildX builds the iterates Xk from the steps sk. The function uses the
identity Sum_(i=0)^(p-1) D(lambda)^k s_k = (D(lambda)^p - I) x_0
obtain x_0 and then get the other x_k`s via the equation

x_{k+1} = D(lambda)^(-1) (s_k - x_k)
*******************************************************************************)

buildX[av_, Eigv_, S_] :=
Block[{D, DI, k, m, PD, PTheta, rx, sum, Theta1, xk, xs},

  D = buildD[av];

  theta1 = buildTheta[1,Eigv];
  PTheta = IdentityMatrix[9];

  sum = Interval[{0,0}];
  PD = IdentityMatrix[9];
  For[m = 1, m <= 16, ++m,
    Block[{},
      For[k = 1, k <= Length[S], ++k,
        Block[{},
          sum += ExpandAll[ PD . PTheta . S[[k]] ];
          PD = Simplify[D . PD];
        ];
      ];
      PTheta = Simplify[theta1 . PTheta];
    ];
  ];

  PD -= IdentityMatrix[9];
  For[k = 1, k <= 3, ++k,
    PD[[k,k]] = 1;
  ];

  rx = {};
  xk = ExpandAll[ Inverse[PD] . sum ];
  For[k = 1, k <= 3, ++k,
    Block[{},
      AppendTo[rx, Max[ Abs[ xk[[k]] ] ] ];
      xk[[k]] = 0;
    ];
  ];

  xs = {xk};

  DI = Inverse[D];
  For[k = 1, k <= 35, ++k,
    Block[{},
      xk = ExpandAll[ DI . (S[[k]] - xk) ];
      AppendTo[xs, xk];
    ];
  ];
  Return[ {rx, xs} ];
];

(*******************************************************************************
build z builds the matrix z.
*******************************************************************************)

buildZ[lambda_] :=
Block[{z},

  z = IdentityMatrix[9];
  For[i = 1, i <= 3, ++i,
    z[[i,i]] = Power[lambda,4];
  ];

  z[[4,4]] = Power[lambda,3];
  z[[5,5]] = Power[lambda,3];

  Return[z];
];

(*******************************************************************************
checkHorizontalLines checks if the horizontal projection (the h component)
of the lines are ok. S contains the normalized steps and X the normalized
points. It uses the following identities involving the horizontal
components Sh and Xh of S and X and 0 <= j < 35:

Sh[[36 m + j]] = T^m Sh[[j]]
Xh[[36 m + j]] = (Sum_{i=0}^{m-1} T^i) Xh[36] + T^m Xh[[j]]

where T is the 3 x 3 upper left block of Theta1.

when you read this function, keep in mind that indexes in Mathematica
start at 1 and in the article they start a 0.
*******************************************************************************)

checkHorizontalLines[av_, Eigv_, S_, X_] :=
Block[{c, j, k, m, xh, s, sh, sumT, T, Tm, x36, x36m},

  xh = Table[ {X[[i,1]], X[[i,2]], X[[i,3]]}, {i, 1, 36} ];
  sh = Table[ {S[[i,1]], S[[i,2]], X[[i,3]]}, {i, 1, 36} ];

  T = IdentityMatrix[3];
  c = ReplaceAll[ Re[ Eigv[[2]] ], a->1];
  s = ReplaceAll[ Im[ Eigv[[2]] ], a->1];
  T[[1,1]] = -1;
  T[[2,2]] =  c;
  T[[2,3]] = -s;
  T[[3,2]] =  s;
  T[[3,3]] =  c;

  Tm = T;
  sumT = Simplify[T + IdentityMatrix[3]];

  (* checking the pairs of lines (k,j) with k + 1 < j < 35 and computing x36*)
  x36 = Table[0,{i,1,3}];
  For[k = 0, k < 36, ++k,
    Block[{},
      x36 += sh[[k]];
      For[j = k + 2, j < 36, ++j,
        Block[{},
          If[ !horizontalLinesAreOk[xh[[1 + k]], sh[[1 + k]],
                                    xh[[1 + j]], sh[[1 + j]] ],
            Return[ False ];
          ];
        ];
      ];
    ];
  ];

  (* checking the pairs (k,j) with 1 <= k < 36 and 37 <= j <= 72 *)
  For[k = 0, k < 35, ++k,
    For[j = 0, j < 36, ++j,
      Block[{},
        If[ !horizontalLinesAreOk[xh[[1 + k]],              sh[[1 + k]],
                                  x36 + T. xh[[1 + j]], T . sh[[1 + j]] ],
          Return[ False ];
        ];
      ];
    ];
  ];

  (* checking the pairs (35,j) with j >= 37 *)
  For[j = 0, j < 36, ++j,
    Block[{},
      If[ !horizontalLinesAreOk[xh[[1 + 35]],             sh[[1 + 35]],
                                x36 + T .xh[[1 + j]], T . sh[[1 + j]] ],
        Return[ False ];
      ];
    ];
  ];

  (* checking the pairs (k, 36 m + j) for 0 <= k < 36 and 2 <= m < 15 *)
  For[m = 2, m < 15, ++m,
    Block[{},
      x36m = sumT . x36;
      Tm = Simplify[T . Tm];
      sumT = Simplify[SumT + Tm];

      For[k = 0, k < 36, ++k,
        For[j = 0, j < 36, ++j,
          Block[{},
            If[ !horizontalLinesAreOk[xh[[1 + k]], sh[[1 + k]],
                                    x36m + Tm . xh[[1 + j]], Tm . sh[[1 + j]] ],
              Return[ False ];
            ];
          ];
        ];
      ];
    ];
  ];

  x36m = sumT . x36;
  Tm = Simplify[T . Tm];

  (* checking the pairs (k, 36m + j) for k = 0, m = 15 and 0 <= j < 35 *)
  For[j = 0, j < 35, ++j,
    Block[{},
      If[ !horizontalLinesAreOk[xh[[1 + 0]], sh[[1 + 0]],
                                x36m + Tm . xh[[1 + j]], Tm . sh[[1 + j]] ],
        Return[ False ];
      ];
    ];
  ];

  (* checking the pairs (k, 36m + j) for 1 <= k < 35, m = 15 and 0 <= j < 36 *)
  For[k = 1, k < 36, ++k,
    For[j = 0, j < 36, ++j,
      Block[{},
        If[ !horizontalLinesAreOk[xh[[1 + k]], sh[[1 + k]],
                                  x36m + Tm . xh[[1 + j]], Tm . sh[[1 + j]] ],
          Return[ False ];
        ];
      ];
    ];
  ];

  Return[ True ];
];

(*******************************************************************************
checkMiddleLines checks the geometric requirement that  D`(0) x_k and D`(0 s_k
are linearly independent. S contains the normalized steps and X the normalized
points. It uses the following identities involving the middle components
components Sv and Xv of S and X and 0 <= j < 35:

Sm[[36 m + j]] = T^m Sm[[j]]
Xm[[36 m + j]] = T^m Xm[[j]]

where T is the 2 x 2 middle block of Theta1, which corresponds to a
rotation of Pi/2. Due to this relation we only need to concern ourselves
with 0 <= k < 35, i.e. with m = 0.

when you read this function, keep in mind that indexes in Mathematica
start at 1 and in the article they start a 0.
*******************************************************************************)

checkMiddleLines[S_, X_] :=
Block[{k, sv, xv},

  xv = Table[ {X[[i,4]], X[[i,5]]}, {i, 1, 36} ];
  sv = Table[ {S[[i,4]], S[[i,5]]}, {i, 1, 36} ];

  For[k = 1, k <= 36, ++k,
    If[ IntervalMemberQ[ Det[{xv[[k]], sv[[k]] }], 0 ], Return[False] ];
  ];

  Return[ True ];
];

(*******************************************************************************
checkS checks the linear independence of D(0) s_k and D(0) s_{k+1}, which
guarantees that consecutive limiting search lines are distinct (notice
that in our example the first block in Q is the identity)
*******************************************************************************)

checkS[Eigv_, S_] :=
Block[{c, s, k, sv, T, mat},

  sh = Table[ {S[[i,1]], S[[i,2]], S[[i,3]]}, {i, 1, 36} ];

  For[k = 1, k <= 35, ++k,
    Block[{},
      mat = {sh[[k]], sh[[k+1]]};
      If[ IntervalMemberQ[ Det[mat . Transpose[mat]], 0 ], Return[False]; ];
    ];
  ];

  T = IdentityMatrix[3];
  c = ReplaceAll[ Re[ Eigv[[2]] ], a->1];
  s = ReplaceAll[ Im[ Eigv[[2]] ], a->1];
  T[[1,1]] = -1;
  T[[2,2]] =  c;
  T[[2,3]] = -s;
  T[[3,2]] =  s;
  T[[3,3]] =  c;

  mat = {sh[[36]], T . sh[[1]] };
  Return[ !IntervalMemberQ[ Det[mat . Transpose[mat]], 0] ];
];


(*******************************************************************************
findRhos returns a pair {r, rhoI} where r is the precision obtained for the rhos
and rhoI are intervals containing the values for the rhos obtained from lemma 1
in the article.

In the routine findRho, we apply lemma 1 to a starting point obtained by
improving the initial guess.

The argument precision indicates the precision in which the computations are
performed
*******************************************************************************)

findRho[equations_, av_, rhos_, guess_, precision_] :=
Block[{a, b, eqv, i, j, jacNorm, jacobian, jacobianInterval, preconditioner,
       precNorm, r, rhoI, residue, resNorm, start, x0},

  (* building the equations and the jacobian by fixing a and the last four rhos,
     so that we have seven equations in seven variables.
     The resulting equations  are the components of the variable eqv *)

  eqv = ReplaceAll[equations, a->av];
  jacobian = Table[ D[ eqv[[i]], rhos[[j]] ], {i, 1, 7}, {j, 1, 7} ];
  For[i = 8, i <= 10, ++i,
    Block[{},
      eqv = ReplaceAll[eqv, rhos[[i]]->guess[[i]] ];
      jacobian = ReplaceAll[jacobian, rhos[[i]]->guess[[i]] ];
    ];
  ];

  eqv = ReplaceAll[eqv, rhos[[19]]->guess[[19]] ];
  jacobian = ReplaceAll[jacobian, rhos[[19]]->guess[[19]] ];

  (* finding the numerical solution sol, computed using the given precision*)

  start = {};
  For[ i = 1, i <= 7, ++i,
    AppendTo[start, {rhos[[i]], guess[[i]]}];
  ];

  x0 = FindRoot[eqv, start, WorkingPrecision->precision];

  (* computing the preconditioner *)
  preconditioner = ReplaceAll[jacobian, x0];
  preconditioner = Inverse[ preconditioner ];

  (* turning the solution into intervals *)
  For[i = 1, i <= Length[x0], ++i,
    x0[[i,2]] = Interval[{ x0[[i,2]], x0[[i,2]] } ];
  ];

  (* computing the residue and the preconditioner *)
  residue = ReplaceAll[eqv, x0];

  (* computing the residue`s sup norm *)
  resNorm = 0;
  For[i = 1, i <= Length[residue], ++i,
    Block[{},
      residue[[i]] = Abs[ residue[[i]] ];
      If[ Max[ residue[[i]] ] > resNorm,
        resNorm = Max[ residue[[i]] ];
      ];
    ];
  ];

  (* evaluating the interval jacobian in the box with the width corresponding
     to half precision *)
  r = N[Power[10, -Floor[precision/2] ], precision];

  jacobianInterval = jacobian;
  For[i = 1, i <= 7, ++i,
    jacobianInterval = ReplaceAll[ jacobianInterval, rhos[[i]]->
                                   intervalHull[x0[[i,2]] - r, x0[[i,2]] + r] ];
  ];
  jacobianInterval = jacobianInterval . preconditioner;

  (* computing the norm of the rows of the jacobian interval (jacNorm) and the
  norm of the rows of the preconditioner identity (dJacNorm) *)

  dJacNorm = 0;
  For[i = 1, i <= 7, ++i,
    Block[{rowNorm},
      rowNorm = Interval[{0,0}];
      For[j = 1, j <= 7, ++j,
        If[ j == i,
          rowNorm += Abs[ jacobianInterval[[i,j]] - 1 ],
          rowNorm += Abs[ jacobianInterval[[i,j]] ]
        ];
      ];
      If[ Max[rowNorm] > dJacNorm, dJacNorm = Max[rowNorm] ];
    ];
  ];

  precNorm = 0;
  For[i = 1, i <= 7, ++i,
    Block[{rowNorm},
      rowNorm = Interval[{0,0}];
      For[j = 1, j <= 7, ++j,
        rowNorm += Abs[ preconditioner[[i,j]] ];
      ];
      If[ Max[ rowNorm ] > precNorm, precNorm = Max[rowNorm] ];
    ];
  ];

  (* checking the first condition in lemma 1 *)
  dJacNorm = Interval[ {dJacNorm, dJacNorm} ];
  resNorm  = Interval[ { resNorm, resNorm}  ];
  precNorm = Interval[ {precNorm, precNorm} ];

  a = dJacNorm * resNorm;
  Assert[ Max[a] < 1 ];

  b = precNorm * resNorm;
  (* checking the second condition in lemma 1, with slack *)
  Assert[ Max[ b * (1 - a) ] < Min[r] ];

  r = Max[(b/ (1- a))];

  rhoI = {};
  For[i = 1, i <= 7, ++i,
    AppendTo[rhoI, intervalHull[ x0[[i,2]] - r, x0[[i,2]] + r] ];
  ];

  Return[ {r, rhoI} ];
];

(*******************************************************************************
findGamma0 computes a interval matrix corresponding to the matrix gamma0 in the
article. It returns a pair {residues, gamma0}, where residues are the residues
in the eigenvalue problems that define the rows of gamma0. In exact arithmetic
they should be zero. Residues much above the precision would indicate errors in
the computations. On the other hand, it is unlikely that there are errors in the
computations if the residues are of the order of the precision.
*******************************************************************************)

findGamma0[Psi_, Eigen_, av_, Rho_, RhoI_, GuessRho_, precision_] :=
Block[{$MaxExtraPrecision = 1000, check, eqv, eigA, gamma0,i, j, k, ls, mat,
       mat8, psiAt, norm, rhs, rhs8, residues},

  Vector = Table[vector[i], {i,1,9}];
  Vector[[9]] = 1;

  eigA = ReplaceAll[Eigen, a->av];

  (* turning psiAt into an interval matrix *)

  psiAt = ReplaceAll[Transpose[Psi], a->av];
  For[i = 1, i <= 7, ++i,
    psiAt = ReplaceAll[psiAt, Rho[[i]]->RhoI[[i]] ];
  ];

  For[i = 8, i <= 10, ++i,
    psiAt = ReplaceAll[psiAt, Rho[[i]]->GuessRho[[i]] ];
  ];

  psiAt = ReplaceAll[psiAt, Rho[[19]]->GuessRho[[19]] ];

  (* handling the first eigenvalue, which is real *)
  mat = psiAt - eigA[[1]] * IdentityMatrix[9];
  rhs  = -Transpose[mat][[9]];
  rhs8 = Drop[ rhs, -1];

  mat8 = Drop[mat,-1];
  mat8 = Transpose[mat8];
  mat8 = Transpose[ Drop[mat8,-1] ];
  ls = LinearSolve[ mat8, rhs8 ];
  AppendTo[ls, Interval[{1,1}] ];

  (* checking the residue *)
  residues = {};
  check = mat . ls;
  norm = Interval[{0,0}];
  For[i = 1, i <= Length[check], ++i,
    norm += Abs[ check[[i]]  ];
  ];
  AppendTo[residues, Max[norm] ];
  gamma0 = { ls };

  (* handling the remaining eigenvalue, which are complex*)
  For[k = 1, k <= 4, ++k,
    Block[{checkI, im, matI, colA, colB, u, v},

      mat = psiAt - Re[ eigA[[2 * k]] ] * IdentityMatrix[9];

      im = Im[ eigA[[2 * k]] ];
      matI = im * IdentityMatrix[8];

      rhs  = -Transpose[mat][[9]];
      rhs8 = Drop[ rhs, -1];

      mat8 = Drop[mat,-1];
      mat8 = Transpose[mat8];
      mat8 = Transpose[ Drop[mat8,-1] ];

      colA = Join[ mat8, -matI];
      colB = Join[ matI,  mat8];
      mat8 = Join[ Transpose[colA], Transpose[colB] ];
      mat8 = Transpose[mat8];

      rhs8 = Join[rhs8, Table[0,{i,1,8}] ];
      ls = LinearSolve[ mat8, rhs8 ];
      u = Drop[ls,-8];
      v = Drop[ls, 8];
      AppendTo[u, Interval[{1,1}] ];
      AppendTo[v, Interval[{0,0}] ];

      (* checking the residue *)
      check  = mat . u + im * v;
      checkI = mat . v - im * u;

      norm = Interval[{0,0}];
      For[i = 1, i <= Length[check], ++i,
        norm += Abs[ check[[i]] ] + Abs[ checkI[[i]] ];
      ];

      AppendTo[residues, Max[norm] ];
      AppendTo[ gamma0, u ];
      AppendTo[ gamma0, v ];
    ];
  ];

  Return[{residues, gamma0}];
];

(*******************************************************************************
horizonatlLinesAreOk returns true if the horizontal lines xah + t1 * sah and
xbh + t2 * sbh have directions sah and sbh which are surely linearly independent
and are certainly disjoint.
It assumes that the arguments are interval data.
Its method is naive: it forms the matrix A with columns given by the s's
solves the system A'A t = A' (sbh - sah) and checks the distance form
A t  to sbh - sah.
*******************************************************************************)

horizontalLinesAreOk[xa_, sa_, xb_, sb_] :=
Block[{ at, dx, residue, ts},

  at = {sa, - sb};
  ata = at . Transpose[at];
  dt = Det[ata];
  If[ IntervalMemberQ[dt, 0],
    Return[ False ];
  ];
  dx = xb - xa;
  ts = Inverse[ata] . (at . dx);
  residue = Transpose[at] . ts - dx;
  For[i = 1, i <= Length[residue], ++i,
    If[ !IntervalMemberQ[ residue[[i]], 0 ], Return[ True ] ];
  ];
  Return[False];
];

(*******************************************************************************
intervalHull[a,b] returns the convex hull of the intervals a and b
*******************************************************************************)
intervalHull[ a_, b_ ] :=
Interval[ { Min[ Min[a], Min[b] ], Max[Max[a], Max[b]]} ];

(*******************************************************************************
intervalMatrixSize assumes that mat is a matrix of intervals and returns
a measure of its size
*******************************************************************************)
intervalMatrixSize[mat_] :=
Block[{i,j,sz},
  sz = Interval[{0,0}];
  For[i = 1, i <= Length[mat], ++i,
    For[j = 1, j <= Length[mat[[i]]], ++j,
      sz += Abs[ mat[[i,j]] ];
    ];
  ];
  Return[ Max[sz] ];
];

(*******************************************************************************
replaceVars replaces rho and a in the expression exp by their computed values.
*******************************************************************************)

replaceVars[exp_, av_, Rho_, RhoI_, GuessRho_] :=
Block[{i, ret},

  ret = ReplaceAll[exp, a->av];

  For[i = 1, i <= 7, ++i,
    ret = ReplaceAll[ret, Rho[[i]]->RhoI[[i]] ];
  ];

  For[i = 8, i <= 10, ++i,
    ret = ReplaceAll[ret, Rho[[i]]->GuessRho[[i]] ];
  ];

  ret = ReplaceAll[ret, Rho[[19]]->GuessRho[[19]] ];
  Return[ ret ];
];

(*******************************************************************************
symbolicMatrixSize assumes that mat is a symbolic matrix and eturns a measure
of its size
*******************************************************************************)
symbolicMatrixSize[mat_] :=
Block[{i,j,sz},
  sz = 0;
  For[i = 1, i <= Length[mat], ++i,
    For[j = 1, j <= Length[mat[[i]]], ++j,
      sz += Abs[ mat[[i,j]] ];
    ];
  ];
  Return[ sz ];
];

(*******************************************************************************
********************************************************************************
        Part II:  parameter values
********************************************************************************
*******************************************************************************)

(*******************************************************************************
av will replace a = lambda^(1/36) when we compute something.
*******************************************************************************)

av = Power[1 + Sqrt[2 + Sqrt[2] ], -1/2];
lambdav = Power[av,1/36];

(*******************************************************************************
  The eigenvalues xi_0, xi_2,...,xi_8
*******************************************************************************)

eigv[0] = - Power[a,4];
eigv[1] = - Power[a,4] * (Sqrt[2 + Sqrt[2]] + I * (Sqrt[2 - Sqrt[2]])) / 2;
eigv[2] = - Power[a,4] * (Sqrt[2 + Sqrt[2]] - I * (Sqrt[2 - Sqrt[2]])) / 2;
eigv[3] =   Power[a,3] * I;
eigv[4] = - Power[a,3] * I;
eigv[5] =   (1 + I) * Sqrt[2] / 2;
eigv[6] =   (1 - I) * Sqrt[2] / 2;
eigv[7] = - (1 + I) * Sqrt[2] / 2;
eigv[8] = - (1 - I) * Sqrt[2] / 2;

Eigv = Table[eigv[i], {i,0,8} ];

(*******************************************************************************
  Initial values for the free rhos
*******************************************************************************)

rv[0] = -(2476071219/2500000000);
rv[1] = -(170041691/156250000);
rv[2] = -(1212910893/1000000000);
rv[3] = -(1517843883/1250000000);
rv[4] =  6175721947/10000000000;
rv[5] = 17328902427/10000000000;
rv[6] = -(4908967711/10000000000);
rv[7] =  673505051/1250000000;
rv[8] =  3695673731/2500000000;
rv[9] = -(16291359051/10000000000);
rv[18] = 11755002159/10000000000;

GuessRho = Table[rv[i],{i,0,18}];

(*******************************************************************************
********************************************************************************
        Part III:  main function
********************************************************************************
*******************************************************************************)

(*******************************************************************************
main is the main function. It builds the example and checks some statements
and identities mentioned in the article.

The precision argument indicates how many digits are used in the computations.
A reasonable precision is 100, but you can also try 200 or even a bit more.

The messages emited by the function report residues which would be zero in
exact arithmetic. If the code and the article are correct then these numbers
should be very small if you use a precision of 100 or more.
*******************************************************************************)

main[precision_] :=
Block[{aux, k, power, result, rhoV},

  Print["Running the test with ", precision, " digits of precision"];
  Z = buildZ[ Power[av,1/36] ];
  Theta1 = buildTheta[1, Eigv ];
  ThetaLambda = buildTheta[av, Eigv ];

  power = Z;
  For[i = 1, i <= 35, ++i,
    power = Z . power;
  ];

  aux = ThetaLambda - power . Theta1;
  aux = Simplify[aux];
  Print["Residue in identity ThetaLambda - Theta1 Z^(36)"];
  Print[ symbolicMatrixSize[aux] ];

  aux = IdentityMatrix[9];
  power = aux;
  For[k = 1, k < 16, ++k,
    Block[{},
      power = Simplify[Theta1 . power];
      aux = aux + power;
      aux = Simplify[aux];
    ]
  ];
  aux = Simplify[aux];
  Print["Residue in identity Sum_{m=0,15} Theta1^m = 0"];
  Print[ symbolicMatrixSize[aux] ];

  Print["Staring rho"];
  Rho = buildRho[a];

  Print["building Psi"];
  Psi = buildPsi[Rho];

  Print["building the equations for rho"];
  Equations = buildEquations[Eigv, av, Psi];

  Print["solving the equations for rho"];
  aux = findRho[Equations, av, Rho, GuessRho, precision];
  Print["The rhos were computed with precision ", N[aux[[1]], 5] ];
  RhoI = aux[[2]];

  Print["Residue in equations Prod[i = 1]^4 rho[[9i + k]] = a^4"];
  aux = {};
  rhoV = replaceVars[Rho, av, Rho, RhoI, GuessRho];
  For[k = 1, k <= 9, ++k,
    Block[{prod},
      prod = Interval[{1,1}];
      For[i = 0, i < 4, ++i,
        prod *= rhoV[[9 * i + k]] * rhoV[[9 * i + k]];
      ];
       AppendTo[aux, Max[ Abs[prod - Power[av,4]] ] ];
    ];
  ];
  Print[ aux ];

  Print["Solving the eigenvalue problems for Gamma0"];
  aux = findGamma0[Psi, Eigv, av, Rho, RhoI, GuessRho, precision];
  Print["Residues in the computation of Gamma0"];
  Print[ aux[[1]] ];
  Gamma0 = aux[[2]];

  Print["Residue in equation Gamma0 Psi = Theta[lambda] . Gamma0"];
  aux = Gamma0 . Psi - ThetaLambda . Gamma0;
  aux = replaceVars[aux, av, Rho, RhoI, GuessRho];
  aux = intervalMatrixSize[aux];
  Print[aux];

  Print["Building the normalized steps Sk"];
  S = buildS[av, Gamma0, Rho, RhoI, GuessRho];

  Print["Building the normalized iterates Xk"];
  aux = buildX[av, Eigv, S];
  Print["Residue in the equations xh[k + p] = xh[k]"];
  Print[aux[[1]] ];
  X = aux[[2]];

  result = True;
  Print["Checking wether non consecutive limiting search lines cross"];
  If[ checkHorizontalLines[av, Eigv, S, X],
     Print["Success: non-consecutive limiting search lines do not cross"],
     Block[{},
       result = False;
       Print["Error: two non-consecutive horizontal lines cross!!!"];
     ];
  ];

  Print["Checking wether consecutive limiting search lines have distinct
        directions"];
  If[ checkS[Eigv, S],
     Print["Success: non-consecutive limiting search lines have distinct
            directions"],
     Block[{},
       result = False;
       Print["Error: two non-consecutive horizontal have the same direction!!!"];
     ];
  ];

  Print["Verifying that D`(0) x_k and D`(0) s_k are linearly independent"];
  If[ checkMiddleLines[S, X],
    Print["The D`(0) x_k and D`(0) s_k are indeed linearly independent"],
    Block[{},
      result = false;
      Print["Error: some D`(0) x_k and D`(0) s_k are linearly dependent"];
    ];
  ];

  If[ result,
    Print["The tests did not detect any errors"],
    Print["The tests indicate that the EXAMPLE IS INVALID"]
  ];

  Return[ result ];
];


(*******************************************************************************
running the main function with 200 digits of precision
*******************************************************************************)
main[200];

